Beyond the Solar Circle $-$ Trends in Massive Star Formation Between the Inner and Outer Galaxy

We have compiled the most complete compact and ultracompact HII region catalogue to date via multi-wavelength inspection of survey data. We utilise data from the recently available SASSy 850$\mu$m survey to identify massive star forming clumps in the outer Galaxy ($R_{\rm{GC}}>8.5$ kpc) and cross-match with infrared and radio data of known UC HII regions from the RMS database. For the inner Galaxy sample ($R_{\rm{GC}}<8.5$ kpc), we adopt the compact HII regions from previous works that used similar methods to cross match ATLASGAL with either CORNISH or RMS, depending on the location within the Galactic plane. We present a new UC HII region catalogue that more than doubles the original sample size of previous work, totaling 536 embedded HII regions and 445 host clumps. We examine the distance independent values of N$_{\rm{Ly}}/$M and L$_{\rm{bol}}/$M as proxies for massive star formation efficiency and overall star formation efficiency, respectively. We find a significant trend showing that L$_{\rm{bol}}/$M decreases with increasing $R_{\rm{GC}}$, suggesting that the overall star formation per unit mass is less in the outer Galaxy.

==> HII_catalogue/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
